On the potential of the EChO mission to characterise gas giant atmospheres

Space telescopes such as EChO (Exoplanet Characterisation Observatory) and JWST (James Webb Space Telescope) will be important for the future study of extrasolar planet atmospheres. Both of these missions are capable of performing high sensitivity spectroscopic measurements at moderate resolutions in the visible and infrared, which will allow the characterisation of atmospheric properties using primary and secondary transit spectroscopy. We use the NEMESIS radiative transfer and retrieval tool (Irwin et al. 2008, Lee et al. 2012) to explore the potential of the proposed EChO mission to solve the retrieval problem for a range of H2-He planets orbiting different stars. We find that EChO should be capable of retrieving temperature structure to ~200 K precision and detecting H2O, CO2 and CH4 from a single eclipse measurement for a hot Jupiter orbiting a Sun-like star and a hot Neptune orbiting an M star, also providing upper limits on CO and NH3. We provide a table of retrieval precisions for these quantities in each test case. We expect around 30 Jupiter-sized planets to be observable by EChO; hot Neptunes orbiting M dwarfs are rarer, but we anticipate observations of at least one similar planet.

==> readme.txt <==
List of files contained within this archive:
bibliography.bib - List of bibliography entries
ch4_cont_pt_single.eps - Fig 30
ch4_cont_single.eps - Fig 28 
chisqmap.eps - Fig 11
coldjup_pt_adiabattest_mnras.eps - Fig 16
coldjuppt_mnras.eps - Fig 15
echo_feasibility_paper_mnras_reviewed.bbl - compiled bibliography
echo_feasibility_paper_mnras_reviewed.tex - latex source file
eclipse_rednoise_gases.eps - Fig 24
eclipse_rednoise_temp.eps - Fig 23
hot_n_examplespec.eps - Fig 18
hotjup_pt_adiabattest_mnras.eps - Fig 10
hotjupinvpt_mnras.eps - Fig 8
hotjuppt_mnras.eps - Fig 7
hotneppt_mnras.eps - Fig 20
jupcold_results_1xv3x_mnras.eps - Fig 13
jupcold_results_mnras.eps - Fig 12
juphot_gravitytest_mnras.eps - Fig 22
juphot_results_mnrad.eps - Fig 3
juphotinv_results_mnras.eps - Fig 4
jupiter_cold_spectra.eps - Fig 14
jupiter_hot_+residual.eps - Fig 2
jupiter_hot_primary_spectra.eps - Fig 9
jupiter_hot_sensitivity.eps - Fig 1
jupitercold_neptunehot_primary_spectra_single.eps - Fig 17
mn2e.bst - mnras style file
mn2e.cls - mnras class file
nephot_results_mnras.eps - Fig 19
neptune_hot_primary_spectra_single.eps - Fig 21
starspots.eps - Fig 26
temp_contch4_single.eps - Fig 29
temp_h2o_co2_degen_single.eps - Fig 5
temp_ignoregascompare_single.eps - Fig 27
tempcompare_hotjup_single.eps - Fig 6
transmission_rednoise_gases.eps - Fig 25

